Learning Semantic Text Similarity to rank Hypernyms of Financial Terms

Over the years, there has been a paradigm shift in how users access financial services. With the advancement of digitalization more users have been preferring the online mode of performing financial activities. This has led to the generation of a huge volume of financial content. Most investors prefer to go through these contents before making decisions. Every industry has terms that are specific to the domain it operates in. Banking and Financial Services are not an exception to this. In order to fully comprehend these contents, one needs to have a thorough understanding of the financial terms. Getting a basic idea about a term becomes easy when it is explained with the help of the broad category to which it belongs. This broad category is referred to as hypernym. For example, "bond" is a hypernym of the financial term "alternative debenture". In this paper, we propose a system capable of extracting and ranking hypernyms for a given financial term. The system has been trained with financial text corpora obtained from various sources like DBpedia [4], Investopedia, Financial Industry Business Ontology (FIBO), prospectus and so on. Embeddings of these terms have been extracted using FinBERT [3], FinISH [1] and fine-tuned using SentenceBERT [54]. A novel approach has been used to augment the training set with negative samples. It uses the hierarchy present in FIBO. Finally, we benchmark the system performance with that of the existing ones. We establish that it performs better than the existing ones and is also scalable.

==> reviews.txt <==
Associate Editor's Comments to Author:

Associate Editor: Guest Editors, Financial Technology on the Web
Comments to the Author:
Dear authors,

We regret to inform you that your submission was not selected for the revision round of the ACM TWEB Special Issue on Financial Technology on the Web. The selection process was very competitive. Our selection process was not based solely on the reviewers' assessment and scores, but also on discussions among reviewers and careful assessment by Editors. Our goal is to assemble a diverse, interesting, and high-quality issue.

We have enclosed the reviewer comments for your perusal.

If you have any additional questions, please feel free to get in touch.


Best Regards,
Editors of Special Issue on Financial Technology on the Web



Reviewer(s)' Comments to Author:

Reviewer: 1

Recommendation: Revise & Resubmit

Comments:
(There are no comments.)

Additional Questions:
Is the paper in the expected journal style?: Yes

If not, please note what key sections or components are missing (abstract, related work, evaluation, references, etc).:

Are the references comprehensive and appropriate?: No

If key references are missing, please list them. If there are too many self-citations, please suggest alternatives.: The authors go into great detail when exploring previous work on Hypernyms, although they did explore similar work (tagging, categorization, meaning de-ambiguity)

Relative to the subject material, is the paper understandable without requiring too much effort on the part of the reader?: No

Please rate the relevance of the paper to TWEB from 1 to 5, 1 being the lowest/poorest score.: 3

Is there enough new content in this paper to distinguish it from other works?

In answering this question, you can use the Manuscript Central capabilities for external searches on both the authors and title as well as the "Search for a Companion Paper" feature.  If significant parts of the paper have been previously published, authors are supposed to indicate this with their submission.  Unfortunately, not all authors do this.: No

If the paper is an extended version of a conference paper, does the submission provide enough new material for journal publication?: No

If the answer to either of these questions is no, please explain.: The paper iterates over the paper for a shared
task of the FinNLP workshop at IJCAI-2021. The biggest change is a description of implementation in detail. I would suggest that author add research content. Such as base line approach applied to their extended data set, data set with negative sampling etc.

Manuscripts submitted to TWEB should not be concurrently under review for publication in another conference or journal.  If you suspect that the same paper is simultaneously being considered for publication elsewhere, the editor should be notified.:

Is the work primarily theoretical, practical or is it a survey?: P

Is the content technically sound?: Yes

Please explain if not or if you are unsure.:

Rate the level of originality and innovation of the work reported from 1 to 5, 1 being the lowest/poorest score.: 1

Describe how the submission advances the state of the art in the field.: The authors claim that the main contribution is the synthetic generation of negative samples. Although it's a standard practice in the industry.

Rate the impact of this work on the research community, 1 being the lowest/poorest score.: 1

Suggest beneficiaries from the work.: The work describes implementation approach no impact on the research comunity

Rate the impact of this work on the wider community, 1 being the lowest/poorest score.: 3

Suggest beneficiaries from the work.: The work might be helpful for students and engineers who would like to experiment with synthetic generations of labeled negative examples

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Heavy

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Maybe


Reviewer: 2

Recommendation: Reject

Comments:
(1) Instead of only experimenting on the FinSim datasets, I suggest the authors try to explore the downstream tasks, especially tasks related to the web content, based on their findings in FinSim-3. In this way, this paper would be more relevant to TWEB. Additionally, it can also provide more insights to future works.

(2) Since hypernym detection is not the specific problem in financial domain, I suggest the authors also experiment on other datasets to show the proposed method could be adopted in different domains.

(3) The results in Table 7 are hard to compare. The MXX model's performance is higher than the proposed ensemble model, but it is not shown in Table 7. (Please refer to their paper:  "On the held-out validation set, our method achieves an accuracy of 0.96 and an average rank of 1.06.")

(4) Table 2 -> Many "Acc." are higher than 1 (100%). Please check.

(5) Line 140: "Espinosa-Anke et al. proposed..." -> missing reference number.

(6) Line 183: "In the paper,[40]..." -> wrong reference format

(7) Line 321: "where yi.." ->  ", where yi..."

(8) Line 348: " followed by [58] and [52] " -> Please check the rule of reference.

(9) Line 655:  "They [34]" -> Use the author's name instead of "they"

Additional Questions:
Is the paper in the expected journal style?: Yes

If not, please note what key sections or components are missing (abstract, related work, evaluation, references, etc).:

Are the references comprehensive and appropriate?: Yes

If key references are missing, please list them. If there are too many self-citations, please suggest alternatives.:

Relative to the subject material, is the paper understandable without requiring too much effort on the part of the reader?: Yes

Please rate the relevance of the paper to TWEB from 1 to 5, 1 being the lowest/poorest score.: 2

Is there enough new content in this paper to distinguish it from other works?

In answering this question, you can use the Manuscript Central capabilities for external searches on both the authors and title as well as the "Search for a Companion Paper" feature.  If significant parts of the paper have been previously published, authors are supposed to indicate this with their submission.  Unfortunately, not all authors do this.: No

If the paper is an extended version of a conference paper, does the submission provide enough new material for journal publication?: Yes

If the answer to either of these questions is no, please explain.: The main contribution of this work is that they propose a negative sample generation method for improving the performance. I'm not sure whether this is a significant difference from previous works. Since the previous paper is published in a workshop, I think that it may not be a serious problem.

Manuscripts submitted to TWEB should not be concurrently under review for publication in another conference or journal.  If you suspect that the same paper is simultaneously being considered for publication elsewhere, the editor should be notified.:

Is the work primarily theoretical, practical or is it a survey?: P

Is the content technically sound?: Yes

Please explain if not or if you are unsure.:

Rate the level of originality and innovation of the work reported from 1 to 5, 1 being the lowest/poorest score.: 2

Describe how the submission advances the state of the art in the field.: They propose a rule-based method for generating negative samples, and show that we can improve the performance with these generated samples.

Rate the impact of this work on the research community, 1 being the lowest/poorest score.: 2

Suggest beneficiaries from the work.: This paper provides a nice survey on the FinSim-3 shared task. People could understand FinSim shared task series by reading this work.

Rate the impact of this work on the wider community, 1 being the lowest/poorest score.: 2

Suggest beneficiaries from the work.: To solve hypernym detection in other domains, researchers could take the idea in this paper as a baseline and further extend it.

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Maybe


Reviewer: 3

Recommendation: Accept

Comments:
As authors mentioned in Future works part, I am very curious to see how Knowledge graph and Graph Neural Network work for this kind of problems.  I want authors to continue this research.

Additional Questions:
Is the paper in the expected journal style?: Yes

If not, please note what key sections or components are missing (abstract, related work, evaluation, references, etc).:

Are the references comprehensive and appropriate?: Yes

If key references are missing, please list them. If there are too many self-citations, please suggest alternatives.:

Relative to the subject material, is the paper understandable without requiring too much effort on the part of the reader?: Yes

Please rate the relevance of the paper to TWEB from 1 to 5, 1 being the lowest/poorest score.: 4

Is there enough new content in this paper to distinguish it from other works?

In answering this question, you can use the Manuscript Central capabilities for external searches on both the authors and title as well as the "Search for a Companion Paper" feature.  If significant parts of the paper have been previously published, authors are supposed to indicate this with their submission.  Unfortunately, not all authors do this.: Yes

If the paper is an extended version of a conference paper, does the submission provide enough new material for journal publication?: Yes

If the answer to either of these questions is no, please explain.:

Manuscripts submitted to TWEB should not be concurrently under review for publication in another conference or journal.  If you suspect that the same paper is simultaneously being considered for publication elsewhere, the editor should be notified.:

Is the work primarily theoretical, practical or is it a survey?: P

Is the content technically sound?: Yes

Please explain if not or if you are unsure.:

Rate the level of originality and innovation of the work reported from 1 to 5, 1 being the lowest/poorest score.: 4

Describe how the submission advances the state of the art in the field.: They have surveyed the history of Hypernym extractions and show  their advantages with the highest evaluation metrics scores.

Rate the impact of this work on the research community, 1 being the lowest/poorest score.: 4

Suggest beneficiaries from the work.: This is good survey and report for Hypernym identification, the reader can understand what is the SOTA  of this research domain

Rate the impact of this work on the wider community, 1 being the lowest/poorest score.: 4

Suggest beneficiaries from the work.: I believe this method will apply not only financial domain but also the other domain such as medical or drag discovery.

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Light

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Yes
